A 15.7-Minute AM CVn Binary Discovered in K2

We present the discovery of SDSS J135154.46-064309.0, a short-period variable observed using 30-minute cadence photometry in K2 Campaign 6. Follow-up spectroscopy and high-speed photometry support a classification as a new member of the rare class of ultracompact accreting binaries known as AM CVn stars. The spectroscopic orbital period of $15.65 \pm 0.12$\,minutes makes this system the fourth-shortest period AM CVn known, and the second system of this type to be discovered by the Kepler spacecraft. The K2 data show photometric periods at $15.7306 \pm 0.0003$\,minutes, $16.1121 \pm 0.0004$\,minutes and $664.82 \pm 0.06$\,minutes, which we identify as the orbital period, superhump period, and disc precession period, respectively. From the superhump and orbital periods we estimate the binary mass ratio $q = M_2/M_1 = 0.111 \pm 0.005$, though this method of mass ratio determination may not be well calibrated for helium-dominated binaries. This system is likely to be a bright foreground source of gravitational waves in the frequency range detectable by LISA, and may be of use as a calibration source if future studies are able to constrain the masses of its stellar components.

==> manually-added.txt <==

@ARTICLE{VanderPlas2017,
   author = {{VanderPlas}, J.~T.},
    title = "{Understanding the Lomb-Scargle Periodogram}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1703.09824},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2017,
    month = mar,
   adsurl = {http://adsabs.harvard.edu/abs/2017arXiv170309824V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GentileFusillo15,
   author = {{Gentile Fusillo}, N.~P. and {G{\"a}nsicke}, B.~T. and {Greiss}, S.
	},
    title = "{A photometric selection of white dwarf candidates in Sloan Digital Sky Survey Data Release 10}",
  journal = {\mnras},
 keywords = {catalogues, surveys, white dwarfs},
     year = 2015,
    month = apr,
   volume = 448,
    pages = {2260-2274},
      doi = {10.1093/mnras/stv120},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448.2260G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{clemens04,
   author = {{Clemens}, J.~C. and {Crain}, J.~A. and {Anderson}, R.},
    title = "{The Goodman spectrograph}",
booktitle = {Ground-based Instrumentation for Astronomy},
     year = 2004,
   series = {\procspie},
   volume = 5492,
   editor = {{Moorwood}, A.~F.~M. and {Iye}, M.},
    month = sep,
    pages = {331-340},
      doi = {10.1117/12.550069},
   adsurl = {http://adsabs.harvard.edu/abs/2004SPIE.5492..331C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{VanCleve16,
   author = {{Van Cleve}, J.~E. and {Howell}, S.~B. and {Smith}, J.~C. and 
	{Clarke}, B.~D. and {Thompson}, S.~E. and {Bryson}, S.~T. and 
	{Lund}, M.~N. and {Handberg}, R. and {Chaplin}, W.~J.},
    title = "{That's How We Roll: The NASA K2 Mission Science Products and Their Performance Metrics}",
  journal = {\pasp},
archivePrefix = "arXiv",
   eprint = {1512.06162},
 primaryClass = "astro-ph.IM",
     year = 2016,
    month = jul,
   volume = 128,
   number = 7,
    pages = {075002},
      doi = {10.1088/1538-3873/128/965/075002},
   adsurl = {http://adsabs.harvard.edu/abs/2016PASP..128g5002V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@phdthesis{RoelofsPhD,
abstract = {Auteursnaam op omslag: Gijs Roelofs. Proefschrift Radboud Universiteit Nijmegen.},
author = {Roelofs, Gijsbert Hendrik Aloys},
isbn = {9789090217246},
school = {University of Nijmegen},
title = {{The AM Canum Venaticorum stars}},
url = {http://adsabs.harvard.edu/abs/2007PhDT.......205R},
year = {2007}
}
@article{Patterson1997,
author = {Patterson, Joseph. and Kemp, Jonathan and Shambrook, Anouk and Thomas, Eugene and Halpern, J. P. and Skillmand, David R. and Harvey, David A. and Vanmunster, Tonny and Retter, Alon and Fried, Robert and Buckley, David and Nogami, Daisaku and Kato, Taichi and Baba, Hajime},
doi = {10.1086/133982},
issn = {0004-6280},
journal = {Publications of the Astronomical Society of the Pacific},
keywords = {BINARIES: CLOSE,CATACLYSMIC VARIABLES,WHITE DWARFS},
month = {oct},
pages = {1100},
title = {{Superhumps in Cataclysmic Binaries. XII. CR Bootis, a Helium Dwarf Nova}},
url = {http://iopscience.iop.org/article/10.1086/133982},
volume = {109},
year = {1997}
}
